Dynamic hierarchies in temporal directed networks

The outcome of interactions in many real-world systems can be often explained by a hierarchy between the participants. Discovering hierarchy from a given directed network can be formulated as follows: partition vertices into levels such that, ideally, there are only forward edges, that is, edges from upper levels to lower levels. In practice, the ideal case is impossible, so instead we minimize some penalty function on the backward edges. One practical option for such a penalty is agony, where the penalty depends on the severity of the violation. In this paper we extend the definition of agony to temporal networks. In this setup we are given a directed network with time stamped edges, and we allow the rank assignment to vary over time. We propose 2 strategies for controlling the variation of individual ranks. In our first variant, we penalize the fluctuation of the rankings over time by adding a penalty directly to the optimization function. In our second variant we allow the rank change at most once. We show that the first variant can be solved exactly in polynomial time while the second variant is NP-hard, and in fact inapproximable. However, we develop an iterative method, where we first fix the change point and optimize the ranks, and then fix the ranks and optimize the change points, and reiterate until convergence. We show empirically that the algorithms are reasonably fast in practice, and that the obtained rankings are sensible.

==> enron_smooth_lambda.dat <==
1 17566 6943 
2 21434 4111 
3 24528 2806 
4 26884 2116 
5 28799 1679 
6 30652 1340 
7 32022 1129 
8 33260 963 
9 34543 810 
10 35616 696 
20 41478 273 
30 44453 149 
40 46193 99 
50 47059 80 
60 47975 63 
70 48230 59 
80 48757 52 
90 50067 36 
100 50159 35 
200 53339 13 
300 55199 5 
400 56524 1 
500 56524 1 


==> gnutellastats.dat <==
22322 50227
8619 32160
3727 25864
2151 23012
1358 21463
940 20495
584 19930
431 19591
326 19357
247 19216
205 19123
169 19061
151 19024
140 18995
134 18986
128 18979
134 18974
129 18971
130 18968
129 18967
133 18966
128 18965
128 18964


==> gnutellatime.dat <==
7156.47
2871.81
1343.15
782.59
491.02
336.12
206.77
150.54
113.49
85.20
69.93
57.96
51.65
47.94
45.80
44.06
45.60
44.23
44.48
44.37
45.44
43.92
44.14


==> nhl_change.dat <==
11 0.0 buf 9
15 0.25 lak 22
17 0.5 win 18
21 0.75 cbj 6
57 0 phi 29
61 0.25 cal 23
63 0.5 mtl 10
65 0.75 car 4
79 0.0 ari 26
79 0.25 min 16
81 0.5 pit 12
82 0.75 bos 5
87 0.0 ana 8
90 0.25 nyr 13
93 0.5 dal 17
99 0 tbl 21
100 0.25 stl 20
100 0.5 sj 0
104 0.75 tor 15
117 0 van 28
124 0 col 2
128 0.25 ott 27
128 0.5 nsh 3
128 0.75 flo 7


==> wikistats.dat <==
15193 35989
5544 23689
2497 20128
1598 18664
1302 18102
1183 17873
1126 17741
1070 17699
1084 17682
1096 17678
1088 17676


==> wikitime.dat <==
2783.99
1070.31
453.92
289.33
263.75
226.05
230.51
205.40
208.28
205.20
223.21

